The episodic dust-making Wolf-Rayet star HD 38030 in the Large Magellanic Cloud

Mid-infrared photometry of the Wolf-Rayet star HD 38030 in the Large Magellanic Cloud from the NEOWISE-R mission show it to have undergone a dust-formation episode in 2018 and the dust to have cooled in 2019-20. New spectroscopy with the MagE spectrograph on the Magellan I Baade Telescope in 2019 and 2020 show absorption lines attributable to a companion of type near O9.7III-IV. We found a significant shift in the radial velocity of the C IV 5801-12 blend compared with the RVs measured in 1984 and 1993. The results combine to suggest that HD 38030 is a colliding-wind binary having short-lived dust formation episodes, like the Galactic systems WR 140 and WR 19, but at intervals in excess of 20 yr.

==> README.txt <==
Files for: MN 21-1661
The episodic dust-making Wolf-Rayet star HD 38030 
in the Large Magellanic Cloud.

HD38030.tex          LaTeX source
HD38030.bib          bibliography
HD38030.bbl          bibliography
SP38030.pdf          Fig 1  (2-column width)
HD38030A.pdf         Fig 2
HD38CHe.pdf          Fig 3
LC38030.pdf          Fig 4
SED38.pdf            Fig 5
CMD38030.pdf         Fig 6

